Object-centered image stitching

Image stitching is typically decomposed into three phases: registration, which aligns the source images with a common target image; seam finding, which determines for each target pixel the source image it should come from; and blending, which smooths transitions over the seams. As described in [1], the seam finding phase attempts to place seams between pixels where the transition between source images is not noticeable. Here, we observe that the most problematic failures of this approach occur when objects are cropped, omitted, or duplicated. We therefore take an object-centered approach to the problem, leveraging recent advances in object detection [2,3,4]. We penalize candidate solutions with this class of error by modifying the energy function used in the seam finding stage. This produces substantially more realistic stitching results on challenging imagery. In addition, these methods can be used to determine when there is non-recoverable occlusion in the input data, and also suggest a simple evaluation metric that can be used to evaluate the output of stitching algorithms.

==> data_results/evaluation/bike_image/ssd_on_inputs/bike_2_ssd.csv <==
2
0.999765
252.2191 386.5405 383.1414 586.5117


==> data_results/evaluation/bike_image/ssd_on_inputs/bike_3_ssd.csv <==
2
0.99932325
240.42444 340.15274 380.50275 549.1576


==> data_results/evaluation/bike_image/ssd_on_results/apap_ssd.csv <==
2
0.98840415
247.23589 638.76904 394.63162 864.3429
2
0.6250461
252.70152 775.1013 394.29108 963.83


==> data_results/evaluation/bike_image/ssd_on_results/nis_ssd.csv <==
2
0.99814296
266.62772 550.58405 411.8901 791.70514
2
0.84580785
269.89212 434.6941 407.12277 668.0101


==> data_results/evaluation/bike_image/ssd_on_results/ours_ssd.csv <==
2
0.9994809
242.15117 469.60205 386.5123 688.45245


==> data_results/evaluation/ski_image/ssd_results_for_persons/apap_blend_ssd.csv <==
2
0.5661086
136.54942 332.92072 303.0 467.88263
2
0.5405874
166.36273 362.928 303.0 549.4437
15
0.5388752
140.88814 330.10706 296.09888 462.2917


==> data_results/evaluation/ski_image/ssd_results_for_persons/google_ssd.csv <==
15
0.84338474
280.1479 631.1489 870.5778 1037.5669


==> data_results/evaluation/ski_image/ssd_results_for_persons/photomerge_ssd.csv <==
2
0.67646843
167.75017 372.6673 299.1826 508.83176


==> data_results/evaluation/ski_image/ssd_results_on_external/apap_blend_ssd.csv <==
2
0.5661086
136.54942 332.92072 303.0 467.88263
2
0.5405874
166.36273 362.928 303.0 549.4437
15
0.5388752
140.88814 330.10706 296.09888 462.2917


==> data_results/evaluation/ski_image/ssd_results_on_external/google_ssd.csv <==
15
0.84338474
280.1479 631.1489 870.5778 1037.5669


==> data_results/evaluation/ski_image/ssd_results_on_external/photomerge_ssd.csv <==
2
0.67646843
167.75017 372.6673 299.1826 508.83176


==> data_results/evaluation/ski_image/ssid_of_bbox/ours/ours_blend_ssd.csv <==
15
0.97056526
79.78537 296.69803 301.0 477.57294
15
0.8969362
90.78837 223.57368 300.70953 337.6036

